Smooth Symbolic Regression: Transformation of Symbolic Regression into a Real-valued Optimization Problem

The typical methods for symbolic regression produce rather abrupt changes in solution candidates. In this work, we have tried to transform symbolic regression from an optimization problem, with a landscape that is so rugged that typical analysis methods do not produce meaningful results, to one that can be compared to typical and very smooth real-valued problems. While the ruggedness might not interfere with the performance of optimization, it restricts the possibilities of analysis. Here, we have explored different aspects of a transformation and propose a simple procedure to create real-valued optimization problems from symbolic regression problems.

==> Full Paper/fig/ModelManagementFramework.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ModelManagementFramework.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{518.71289063bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40715915)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ModelManagementFramework.pdf}}%
    \put(0.38910869,0.38870537){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model management system\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ModelManagementFramework.pdf}}%
    \put(0.05005253,0.00020334){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}data scientist\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ModelManagementFramework.pdf}}%
    \put(0.17639032,0.10324348){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}algorithm\\configuration\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ModelManagementFramework.pdf}}%
    \put(0.38877828,0.04831578){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}HeuristicLab\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ModelManagementFramework.pdf}}%
    \put(0.61684006,0.27492179){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}tuned model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ModelManagementFramework.pdf}}%
    \put(0.9248139,0.27203001){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}physical system\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ModelManagementFramework.pdf}}%
    \put(0.44188779,0.27492179){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{ModelManagementFramework.pdf}}%
    \put(0.18307409,0.25467937){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}ProblemData\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{ModelManagementFramework.pdf}}%
    \put(0.18885764,0.24889583){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}ProblemData\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{ModelManagementFramework.pdf}}%
    \put(0.19608707,0.24311228){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}data snapshots\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{ModelManagementFramework.pdf}}%
    \put(0.44622545,0.27058413){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{ModelManagementFramework.pdf}}%
    \put(0.45200899,0.26480058){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{ModelManagementFramework.pdf}}%
    \put(0.18307409,0.32986548){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Algorithm Configuration\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{ModelManagementFramework.pdf}}%
    \put(0.18885764,0.32263604){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Algorithm Configuration\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{ModelManagementFramework.pdf}}%
    \put(0.19608707,0.31540661){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}algorithm configuration\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{ModelManagementFramework.pdf}}%
    \put(0.62117772,0.26913824){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}tuned model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{ModelManagementFramework.pdf}}%
    \put(0.62551538,0.26335469){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}tuned model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{ModelManagementFramework.pdf}}%
    \put(0.17458066,0.0199093){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}data snapshot\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{ModelManagementFramework.pdf}}%
    \put(0.56772526,0.16771659){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}- data snapshot\\- (base model)\end{tabular}}}}%
    \put(0.2885673,0.16752244){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}artefacts:\\- data snapshot\\- new (tuned) model\\- algorithm configuration\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{ModelManagementFramework.pdf}}%
    \put(0.62695703,0.35990433){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}physical system\\metadata\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{ModelManagementFramework.pdf}}%
    \put(0.71003269,0.15389776){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}production data\end{tabular}}}}%
    \put(0.7654974,0.2831793){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}tuned model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{ModelManagementFramework.pdf}}%
  \end{picture}%
\endgroup%


==> Full Paper/fig/crisp_dm_process.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'crisp_dm_process.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{326.99257197bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.01780785)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{crisp_dm_process.pdf}}%
    \put(0.13539245,0.78262224){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08683027\unitlength}\centering \end{minipage}}}%
    \put(0.17597292,0.81548746){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134165\unitlength}\centering Business Understanding\\ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{crisp_dm_process.pdf}}%
    \put(0.60637119,0.81548746){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134165\unitlength}\centering Data\\ Understanding\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{crisp_dm_process.pdf}}%
    \put(0.69968179,0.62434221){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134165\unitlength}\centering Data\\ Preparation\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{crisp_dm_process.pdf}}%
    \put(0.69969522,0.39579826){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134165\unitlength}\centering Modeling\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{crisp_dm_process.pdf}}%
    \put(0.3942315,0.20903135){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134165\unitlength}\centering Evaluation\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{crisp_dm_process.pdf}}%
    \put(0.11641756,0.46020586){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21134165\unitlength}\centering Deployment\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{crisp_dm_process.pdf}}%
    \put(0.43315691,0.36239641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14089442\unitlength}\centering Data\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{crisp_dm_process.pdf}}%
  \end{picture}%
\endgroup%


==> Full Paper/submission.txt <==
Theory and Applications of Metaheuristic Algorithms

Concept for a Technical Infrastructure for Management of Predictive Models in Industrial Applications

Florian Bachinger, Gabriel Kronberger

florian.bachinger@fh-hagenberg.at, gabriel.kronbergerg@fh-hagenberg.at


Josef Ressel Centre for Symbolic Regression
Heuristic and Evolutionary Algorithms Laboratory
University of Applied Sciences Upper Austria, Softwarepark 11, 4232 Hagenberg

Florian

Bachinger

11717414

florian.bachinger@fh-hagenberg.at
